Quantifying Information Exposure in Internet Routing

Data sent over the Internet can be monitored and manipulated by intermediate entities in the data path from the source to the destination. For unencrypted communications (and some encrypted communications with known weaknesses), eavesdropping and man-in-the-middle attacks are possible. For encrypted communication, the identification of the communicating endpoints is still revealed. In addition, encrypted communications may be stored until such time as newly discovered weaknesses in the encryption algorithm or advances in computer hardware render them readable by attackers. In this work, we use public data to evaluate both advertised and observed routes through the Internet and measure the extent to which communications between pairs of countries are exposed to other countries. We use both physical router geolocation as well as the country of registration of the companies owning each router. We find a high level of information exposure; even physically adjacent countries use routes that involve many other countries. We also found that countries that are well `connected' tend to be more exposed. Our analysis indicates that there exists a tradeoff between robustness and information exposure in the current Internet.

==> images/Involved-Results-2-Peter/ASN/GraphCharacteristics/README.txt <==
Plots of the average number of involved countries (to all possible destinations) as a function of the node characteristics of the graph (obtained from CAIDA router-level interconnection data (Macroscopic Internet Topology Data Kit) reduced to country level: http://www.caida.org/data/internet-topology-data-kit/).
Graph �node� characteristics are:
�deg�= degree centrality (number of neighbors)
�cl�=closeness centrality (https://www.sci.unich.it/~francesc/teaching/network/closeness.html)
�ev�=eigenvalue centrality (https://www.sci.unich.it/~francesc/teaching/network/eigenvector.html)
�ld�=load cenntrality (http://www.centiserver.org/?q1=centrality&q2=Load_Centrality)



==> images/Involved-Results-2-Peter/ASN/Involved-Countries/BR-Info.txt <==
2015

xvalues [0, 1, 2, 3]
Minvalues [10, 17, 7, 5]
ncountries at each x [1, 33, 148, 17] sum= 199 / 222
xvalues [0, 1, 2, 3, 4]
Meanvalues [10, 11, 10, 8, 6]
ncountries at each x [1, 1, 82, 103, 12] sum= 199 / 222


2016
xvalues [0, 1, 2, 3]
Minvalues [16, 17, 7, 5]
ncountries at each x [1, 33, 148, 17] sum= 199 / 222
xvalues [0, 1, 2, 3, 4]
Meanvalues [16, 11, 10, 7, 6]
ncountries at each x [1, 1, 83, 102, 12] sum= 199 / 222



==> images/Involved-Results-2-Peter/ASN/Involved-Countries/US-Info.txt <==
2015
xvalues [0, 1, 2]
Minvalues [89, 9, 4]
ncountries at each x [1, 165, 33] sum= 199 / 222
xvalues [0, 1, 2, 3]
Meanvalues [89, 14, 7, 6]
ncountries at each x [1, 50, 135, 13] sum= 199 / 222


2016
xvalues [0, 1, 2]
Minvalues [102, 10, 4]
ncountries at each x [1, 165, 33] sum= 199 / 222
xvalues [0, 1, 2, 3]
Meanvalues [102, 15, 7, 6]
ncountries at each x [1, 50, 135, 13] sum= 199 / 222


==> images/Involved-Results-2-Peter/Geoloc/GraphCharacteristics/README.txt <==
Plots of the average number of involved countries (to all possible destinations) as a function of the node characteristics of the graph (obtained from CAIDA router-level interconnection data (Macroscopic Internet Topology Data Kit) reduced to country level: http://www.caida.org/data/internet-topology-data-kit/).
Graph �node� characteristics are:
�deg�= degree centrality (number of neighbors)
�cl�=closeness centrality (https://www.sci.unich.it/~francesc/teaching/network/closeness.html)
�ev�=eigenvalue centrality (https://www.sci.unich.it/~francesc/teaching/network/eigenvector.html)
�ld�=load cenntrality (http://www.centiserver.org/?q1=centrality&q2=Load_Centrality)



==> images/Involved-Results-2-Peter/Geoloc/Involved-Countries/BR-Info.txt <==
2015

xvalues [0, 1, 2, 3, 4, 5]
Minvalues [21, 15, 7, 4, 5, 5]
ncountries at each x [1, 24, 122, 40, 3, 1] sum= 191 / 222
xvalues [1, 2, 3, 4, 5, 6]
Meanvalues [21, 8, 7, 7, 5, 5]
ncountries at each x [1, 29, 124, 35, 1, 1] sum= 191 / 222


2016
xvalues [0, 1, 2, 3, 4, 5]
Minvalues [13, 14, 6, 4, 4, 6]
ncountries at each x [1, 33, 117, 38, 7, 1] sum= 197 / 222
xvalues [1, 2, 3, 4, 5]
Meanvalues [13, 8, 7, 7, 6]
ncountries at each x [1, 30, 129, 35, 2] sum= 197 / 222


==> images/Involved-Results-2-Peter/Geoloc/Involved-Countries/US-Info.txt <==
2015

xvalues [0, 1, 2, 3]
Minvalues [82, 9, 4, 4]
ncountries at each x [1, 145, 52, 1] sum= 199 / 222
xvalues [1, 2, 3]
Meanvalues [12, 8, 7]
ncountries at each x [18, 146, 35] sum= 199 / 222


2016

xvalues [0, 1, 2]
Minvalues [84, 10, 4]
ncountries at each x [1, 146, 52] sum= 199 / 222
xvalues [1, 2, 3, 4]
Meanvalues [13, 8, 8, 5]
ncountries at each x [18, 149, 31, 1] sum= 199 / 222


==> images/graphc/ASN/README.txt <==
Plots of the average number of involved countries (to all possible destinations) as a function of the node characteristics of the graph (obtained from CAIDA router-level interconnection data (Macroscopic Internet Topology Data Kit) reduced to country level: http://www.caida.org/data/internet-topology-data-kit/).
Graph �node� characteristics are:
�deg�= degree centrality (number of neighbors)
�cl�=closeness centrality (https://www.sci.unich.it/~francesc/teaching/network/closeness.html)
�ev�=eigenvalue centrality (https://www.sci.unich.it/~francesc/teaching/network/eigenvector.html)
�ld�=load cenntrality (http://www.centiserver.org/?q1=centrality&q2=Load_Centrality)



==> images/graphc/Geoloc/README.txt <==
Plots of the average number of involved countries (to all possible destinations) as a function of the node characteristics of the graph (obtained from CAIDA router-level interconnection data (Macroscopic Internet Topology Data Kit) reduced to country level: http://www.caida.org/data/internet-topology-data-kit/).
Graph �node� characteristics are:
�deg�= degree centrality (number of neighbors)
�cl�=closeness centrality (https://www.sci.unich.it/~francesc/teaching/network/closeness.html)
�ev�=eigenvalue centrality (https://www.sci.unich.it/~francesc/teaching/network/eigenvector.html)
�ld�=load cenntrality (http://www.centiserver.org/?q1=centrality&q2=Load_Centrality)



==> images/involved/ASN/BR-Info.txt <==
2015

xvalues [0, 1, 2, 3]
Minvalues [10, 17, 7, 5]
ncountries at each x [1, 33, 148, 17] sum= 199 / 222
xvalues [0, 1, 2, 3, 4]
Meanvalues [10, 11, 10, 8, 6]
ncountries at each x [1, 1, 82, 103, 12] sum= 199 / 222


2016
xvalues [0, 1, 2, 3]
Minvalues [16, 17, 7, 5]
ncountries at each x [1, 33, 148, 17] sum= 199 / 222
xvalues [0, 1, 2, 3, 4]
Meanvalues [16, 11, 10, 7, 6]
ncountries at each x [1, 1, 83, 102, 12] sum= 199 / 222



==> images/involved/ASN/US-Info.txt <==
2015
xvalues [0, 1, 2]
Minvalues [89, 9, 4]
ncountries at each x [1, 165, 33] sum= 199 / 222
xvalues [0, 1, 2, 3]
Meanvalues [89, 14, 7, 6]
ncountries at each x [1, 50, 135, 13] sum= 199 / 222


2016
xvalues [0, 1, 2]
Minvalues [102, 10, 4]
ncountries at each x [1, 165, 33] sum= 199 / 222
xvalues [0, 1, 2, 3]
Meanvalues [102, 15, 7, 6]
ncountries at each x [1, 50, 135, 13] sum= 199 / 222


==> images/involved/Geoloc/BR-Info.txt <==
2015

xvalues [0, 1, 2, 3, 4, 5]
Minvalues [21, 15, 7, 4, 5, 5]
ncountries at each x [1, 24, 122, 40, 3, 1] sum= 191 / 222
xvalues [1, 2, 3, 4, 5, 6]
Meanvalues [21, 8, 7, 7, 5, 5]
ncountries at each x [1, 29, 124, 35, 1, 1] sum= 191 / 222


2016
xvalues [0, 1, 2, 3, 4, 5]
Minvalues [13, 14, 6, 4, 4, 6]
ncountries at each x [1, 33, 117, 38, 7, 1] sum= 197 / 222
xvalues [1, 2, 3, 4, 5]
Meanvalues [13, 8, 7, 7, 6]
ncountries at each x [1, 30, 129, 35, 2] sum= 197 / 222


==> images/involved/Geoloc/US-Info.txt <==
2015

xvalues [0, 1, 2, 3]
Minvalues [82, 9, 4, 4]
ncountries at each x [1, 145, 52, 1] sum= 199 / 222
xvalues [1, 2, 3]
Meanvalues [12, 8, 7]
ncountries at each x [18, 146, 35] sum= 199 / 222


2016

xvalues [0, 1, 2]
Minvalues [84, 10, 4]
ncountries at each x [1, 146, 52] sum= 199 / 222
xvalues [1, 2, 3, 4]
Meanvalues [13, 8, 8, 5]
ncountries at each x [18, 149, 31, 1] sum= 199 / 222

